Extending Optical Flare Models to the UV: Results from Comparing of TESS and GALEX Flare Observations For M Dwarfs

The ultraviolet (UV) emission of stellar flares may have a pivotal role in the habitability of rocky exoplanets around low-mass stars. Previous studies have used white-light observations to calibrate empirical models which describe the optical and UV flare emission. However, the accuracy of the UV predictions of models have previously not been tested. We combined TESS optical and GALEX UV observations to test the UV predictions of empirical flare models calibrated using optical flare rates of M stars. We find that the canonical 9000 K blackbody model used by flare studies underestimates the GALEX NUV energies of field age M stars by up to a factor of 6.5$\pm$0.7 and the GALEX FUV energies of fully convective field age M stars by 30.6$\pm$10.0. We calculated energy correction factors that can be used to bring the UV predictions of flare models closer in line with observations. We calculated pseudo-continuum flare temperatures that describe both the white-light and GALEX NUV emission. We measured a temperature of 10,700 K for flares from fully convective M stars after accounting for the contribution from UV line emission. We also applied our correction factors to the results of previous studies of the role of flares in abiogenesis. Our results show that M stars do not need to be as active as previously thought in order to provide the NUV flux required for prebiotic chemistry, however we note that flares will also provide more FUV flux than previously modelled.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
